Search for ultra high energy cosmic rays from radiogalaxy Virgo A

Active galactic nuclei (AGNs) are considered to be one of the most appropriate sources of ultra high energy cosmic rays (UHECRs, $E \gtrsim 10^{18} \mathrm{~eV}$). Radiogalaxy Virgo A (M87) in the centre of a cluster of galaxies Virgo Cluster (VC) can be a prominent source of UHECRs. We investigate the possible contribution of Virgo A and the VC to the flux of events with trans-GZK energies - extremely high energy cosmic rays (EHECRs) - from the recent Auger and Telescope Array (TA) data sets ($E > 52 \mathrm{~EeV}$ and $E > 57 \mathrm{~EeV}$, respectively). We simulate EHECR propagation from Virgo A and the VC taking into account their deflections in galactic (GMF) and extragalactic (EGMF) magnetic fields and show that there is no excess of EHECR arrival directions from images of Virgo A/VC at different EHECR rigidities. By means of event-by-event analysis we recover the extragalactic arrival directions of EHECR events detected by Auger and TA for representative set of nuclei H(p), He, N, Si, Fe, and find evidences of enhanced fluxes of N-Si-Fe EHECRs from the Local Filament and Hot/Cold Spot regions. The Local Filament with its enhanced magnetic field is an expected contributor to the UHECR flux as the closest to the Earth last scattering centre, whereas Hot/Cold Spot region is a part of a larger arc-like spot, possibly created by diffusively spreading jet of UHECRs, accelerated in the relativistic jet of Virgo A during a prominent nuclear outburst about 10 - 12 Myr ago.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
